Automatic Stability and Recovery for Neural Network Training

Training modern neural networks is increasingly fragile, with rare but severe destabilizing updates often causing irreversible divergence or silent performance degradation. Existing optimization methods primarily rely on preventive mechanisms embedded within the optimizer, offering limited ability to detect and recover from instability once it occurs. We introduce a supervisory runtime stability framework that treats optimization as a controlled stochastic process. By isolating an innovation signal derived from secondary measurements, such as validation probes, the framework enables automatic detection and recovery from destabilizing updates without modifying the underlying optimizer. We provide theoretical runtime safety guarantees that formalize bounded degradation and recovery. Our implementation incurs minimal overhead and is compatible with memory-constrained training settings.

==> README.txt <==
ArtificialGate one-column LaTeX source for:
Automatic Stability and Recovery for Neural Network Training

Files:
- main.tex: full editable one-column ArtificialGate manuscript source
- example_paper.bib: optional reference backup; main.tex already contains the bibliography
- assets/: logo and manuscript figures

Compile in Overleaf with pdfLaTeX using main.tex. BibTeX is not required for this version.
No icml2026.sty file is required.

